Explicit shading strategies for repeated truthful auctions

With the increasing use of auctions in online advertising, there has been a large effort to study seller revenue maximization, following Myerson's seminal work, both theoretically and practically. We take the point of view of the buyer in classical auctions and ask the question of whether she has an incentive to shade her bid even in auctions that are reputed to be truthful, when aware of the revenue optimization mechanism. We show that in auctions such as the Myerson auction or a VCG with reserve price set as the monopoly price, the buyer who is aware of this information has indeed an incentive to shade. Intuitively, by selecting the revenue maximizing auction, the seller introduces a dependency on the buyers' distributions in the choice of the auction. We study in depth the case of the Myerson auction and show that a symmetric equilibrium exists in which buyers shade non-linearly what would be their first price bid. They then end up with an expected payoff that is equal to what they would get in a first price auction with no reserve price. We conclude that a return to simple first price auctions with no reserve price or at least non-dynamic anonymous ones is desirable from the point of view of both buyers, sellers and increasing transparency.

==> TentativePlan.txt <==
Tentative Plan for EC paper

1) IC is lost
Roughgarden setting
Myerson in some cases setting

2) Shading questions
1 strategic buyer, 1 or more non-strategic buyers all having the same distribution, seller adapts immediately. 
a) perturbative shading and impact on revenue in e.g Myerson or Rougharden-style auctions

b) case of generalized Pareto 
i) Computation of revenue 
(i.e. send a generalized pareto but not our generalized pareto): try to get simple representation of expected payoff in terms of parameters; main issue from a realistic point of view is what we assume we know/get to know about the other's distributions. 
note that stochastic representation through uniform of GPs makes very natural a fairly simple non-linear shading... 
ii) how to shade there (Again myerson, or roughgarden style; boosted second price potentially; though not very likely)
probably all comps in differential setting.
ii) Numerics: if we have semi-closed form expression for above, potentially should be able to do dynamic programming numerics/control to see what to do? Alongside ideas mentioned by Marc. Have not done this in a long time but willing to try. 
A priori two parameter family; we would allow each parameter to either not move or move by plus or minus Delta for the distribution we send; and have a distribution of ``true" values that remain fixed.

3) Equilibria questions 
i) In setup of 2), can we find equilibrium strategy with only 1 strategic buyer? for simple auctions and aim is to maximize revenue
ii) multiple strategic buyers. (more tentative...)
